Coupling Semi-Analytic and N-body Galaxies (CoSANG) for cosmological stellar halo simulations I- Methods and the structure of dark matter halos

We present CoSANG (Coupling Semi-Analytic and N-body Galaxies), a new hybrid model for cosmological dark matter and stellar halo simulations. In this approach a collisionless model (Gadget3) is used for gravitational interactions while a coupled semi-analytic model (SAGE) calculates baryonic effects at each time-step. This live self-consistent interaction at each time-step is the key difference between CoSANG and traditional semi-analytic models that are mainly used for post-processing. By accounting for the gravitational effect of the baryons, CoSANG can overcome some of the deficiencies of pure N-body simulations, while being less computationally expensive than hydrodynamic simulations. Moreover CoSANG can produce stellar halo populations via tagging tracer dark matter particles. We demonstrate the performance and dynamical accuracy of this approach using both controlled test simulations and a set of three cosmological zoom-in simulations of Milky Way (MW) mass halos. We simulate each target halo both without the coupling (dark matter only, hereafter DMO) and with the coupling (CoSANG). We compare the internal structure (subhalo distribution, shape and orientation) of the halos. The following changes are observed in the CoSANG model compared to the DMO model: 1) the total number of subhaloes close to the center of the halo is reduced, 2) the $V_{\mathrm{max}}$ distribution peaks at a lower value and lies below the DMO model, 3) the axis ratio is smaller. The difference between DMO and CoSANG simulations is more significant in early forming halos.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
